R$^3$L: Reflect-then-Retry Reinforcement Learning with Language-Guided Exploration, Pivotal Credit, and Positive Amplification

Reinforcement learning drives recent advances in LLM reasoning and agentic capabilities, yet current approaches struggle with both exploration and exploitation. Exploration suffers from low success rates on difficult tasks and high costs of repeated rollouts from scratch. Exploitation suffers from coarse credit assignment and training instability: Trajectory-level rewards penalize valid prefixes for later errors, and failure-dominated groups overwhelm the few positive signals, leaving optimization without constructive direction. To this end, we propose R$^3$L, Reflect-then-Retry Reinforcement Learning with Language-Guided Exploration, Pivotal Credit, and Positive Amplification. To synthesize high-quality trajectories, R$^3$L shifts from stochastic sampling to active synthesis via reflect-then-retry, leveraging language feedback to diagnose errors, transform failed attempts into successful ones, and reduce rollout costs by restarting from identified failure points. With errors diagnosed and localized, Pivotal Credit Assignment updates only the diverging suffix where contrastive signals exist, excluding the shared prefix from gradient update. Since failures dominate on difficult tasks and reflect-then-retry produces off-policy data, risking training instability, Positive Amplification upweights successful trajectories to ensure positive signals guide the optimization process. Experiments on agentic and reasoning tasks demonstrate 5\% to 52\% relative improvements over baselines while maintaining training stability. Our code is released at https://github.com/shiweijiezero/R3L.

==> figure/src/alfworld-7b-gain.dat <==
step	gain
1	0.3585069477558136
2	0.3541666567325592
3	0.3585069477558136
4	0.3847517669200897
5	0.359929084777832
6	0.4290780127048492
7	0.3492907881736755
8	0.4084249138832092
9	0.3388278484344482
10	0.4444444477558136
11	0.3408239781856537
12	0.4672284722328186
13	0.4166666567325592
14	0.4631783068180084
15	0.4075203239917755
16	0.4610507190227508
17	0.5
18	0.501893937587738
19	0.4789029657840729
20	0.4264069199562073
21	0.4653679728507995
22	0.5718749761581421
23	0.5379746556282043
24	0.4473684132099151
25	0.5555555820465088
26	0.5879629850387573
27	0.5901826620101929
28	0.5598591566085815
29	0.559684693813324
30	0.5686274766921997
31	0.6317567825317383
32	0.5726190209388733
33	0.5702381134033203
34	0.6288889050483704
35	0.622474730014801
36	0.6606280207633972
37	0.6116071343421936
38	0.6347222328186035
39	0.6410256624221802
40	0.5771144032478333
41	0.6203703880310059
42	0.5490196347236633
43	0.5891813039779663
44	0.5817901492118835
45	0.7136363387107849
46	0.6411564350128174
47	0.5986394286155701
48	0.5984848737716675
49	0.7399425506591797
50	0.6145833134651184
51	0.6906779408454895
52	0.6522436141967773
53	0.6939393877983093
54	0.6241829991340637
55	0.6606060862541199
56	0.6166666746139526
57	0.679347813129425
58	0.5742424130439758
59	0.6388888955116272
60	0.6933333277702332
61	0.619918704032898
62	0.7631579041481018
63	0.7829457521438599
64	0.6910569071769714
65	0.6666666865348816
66	0.6696428656578064
67	0.5092592835426331
68	0.7348484992980957
69	0.6542553305625916
70	0.7517006993293762
71	0.7166666388511658
72	0.6909722089767456
73	0.7395833134651184
74	0.6279069781303406
75	0.7045454382896423
76	0.7117117047309875
77	0.6083333492279053
78	0.716269850730896
79	0.8273809552192688
80	0.7772108912467957
81	0.6036585569381714
82	0.7083333134651184
83	0.8111110925674438
84	0.7828282713890076
85	0.7073643207550049
86	0.7291666865348816
87	0.6565040946006775
88	0.6342592835426331
89	0.719298243522644
90	0.7403100728988647
91	0.723809540271759
92	0.7666666507720947
93	0.7965116500854492
94	0.8145161271095276
95	0.6717171669006348
96	0.762499988079071
97	0.788095235824585
98	0.6868686676025391
99	0.7430555820465088
100	0.8289473652839661
101	0.7948718070983887
102	0.6794871687889099
103	0.7740740776062012
104	0.7749999761581421
105	0.7073643207550049
106	0.7944444417953491
107	0.8120155334472656
108	0.8063063025474548
109	0.7754629850387573
110	0.8421052694320679
111	0.6851851940155029
112	0.7258771657943726
113	0.8684210777282715
114	0.6937984228134155
115	0.8541666865348816
116	0.7245370149612427
117	0.8357142806053162
118	0.7093495726585388
119	0.78125
120	0.7222222089767456
121	0.8383838534355164
122	0.8039215803146362
123	0.8166666626930237
124	0.6845238208770752
125	0.7011494040489197
126	0.7152777910232544
127	0.7561728358268738
128	0.7746913433074951
129	0.7690476179122925
130	0.7530864477157593
131	0.8306451439857483
132	0.7803030014038086
133	0.7752525210380554
134	0.8771929740905762
135	0.6376811861991882
136	0.8784722089767456
137	0.8842592835426331
138	0.8063725233078003
139	0.7678571343421936
140	0.8714285492897034
141	0.7133333086967468
142	0.8210784196853638
143	0.6379310488700867
144	0.8541666865348816
145	0.7083333134651184
146	0.7777777910232544
147	0.7768816947937012
148	0.75
149	0.6006944179534912
150	0.8368055820465088
151	0.7803030014038086
152	0.9196428656578064
153	0.7878788113594055
154	0.7324561476707458
155	0.6628788113594055
156	0.875
157	0.773809552192688
158	0.8913043737411499
159	0.8387096524238586
160	0.7333333492279053
161	0.6212121248245239


==> figure/src/alfworld-7b-rir.dat <==
step	rir
1	35.85069477558136
2	35.41666567325592
3	35.85069477558136
4	38.47517669200897
5	35.992908477783196
6	42.90780127048492
7	34.92907881736755
8	40.842491388320916
9	33.88278484344482
10	44.44444477558136
11	34.08239781856537
12	46.72284722328186
13	41.66666567325592
14	46.31783068180084
15	40.75203239917755
16	46.10507190227508
17	50.0
18	50.189393758773804
19	47.89029657840729
20	42.64069199562073
21	46.53679728507995
22	57.18749761581421
23	53.797465562820435
24	44.73684132099151
25	55.55555820465088
26	58.79629850387573
27	59.01826620101929
28	55.985915660858154
29	55.9684693813324
30	56.86274766921997
31	63.17567825317383
32	57.26190209388733
33	57.02381134033203
34	62.888890504837036
35	62.2474730014801
36	66.06280207633972
37	61.16071343421936
38	63.47222328186035
39	64.10256624221802
40	57.711440324783325
41	62.037038803100586
42	54.90196347236633
43	58.91813039779663
44	58.179014921188354
45	71.36363387107849
46	64.11564350128174
47	59.86394286155701
48	59.84848737716675
49	73.99425506591797
50	61.45833134651184
51	69.06779408454895
52	65.22436141967773
53	69.39393877983093
54	62.41829991340637
55	66.06060862541199
56	61.666667461395264
57	67.9347813129425
58	57.42424130439758
59	63.88888955116272
60	69.33333277702332
61	61.991870403289795
62	76.31579041481018
63	78.29457521438599
64	69.10569071769714
65	66.66666865348816
66	66.96428656578064
67	50.925928354263306
68	73.48484992980957
69	65.42553305625916
70	75.17006993293762
71	71.66666388511658
72	69.09722089767456
73	73.95833134651184
74	62.79069781303406
75	70.45454382896423
76	71.17117047309875
77	60.83333492279053
78	71.6269850730896
79	82.73809552192688
80	77.72108912467957
81	60.36585569381714
82	70.83333134651184
83	81.11110925674438
84	78.28282713890076
85	70.73643207550049
86	72.91666865348816
87	65.65040946006775
88	63.425928354263306
89	71.9298243522644
90	74.03100728988647
91	72.3809540271759
92	76.66666507720947
93	79.65116500854492
94	81.45161271095276
95	67.17171669006348
96	76.2499988079071
97	78.8095235824585
98	68.6868667602539
99	74.30555820465088
100	82.8947365283966
101	79.48718070983887
102	67.94871687889099
103	77.40740776062012
104	77.49999761581421
105	70.73643207550049
106	79.44444417953491
107	81.20155334472656
108	80.63063025474548
109	77.54629850387573
110	84.21052694320679
111	68.5185194015503
112	72.58771657943726
113	86.84210777282715
114	69.37984228134155
115	85.41666865348816
116	72.45370149612427
117	83.57142806053162
118	70.93495726585388
119	78.125
120	72.22222089767456
121	83.83838534355164
122	80.39215803146362
123	81.66666626930237
124	68.45238208770752
125	70.11494040489197
126	71.52777910232544
127	75.61728358268738
128	77.46913433074951
129	76.90476179122925
130	75.30864477157593
131	83.06451439857483
132	78.03030014038086
133	77.52525210380554
134	87.71929740905762
135	63.76811861991882
136	87.84722089767456
137	88.4259283542633
138	80.63725233078003
139	76.78571343421936
140	87.14285492897034
141	71.33333086967468
142	82.10784196853638
143	63.79310488700867
144	85.41666865348816
145	70.83333134651184
146	77.77777910232544
147	77.68816947937012
148	75.0
149	60.06944179534912
150	83.68055820465088
151	78.03030014038086
152	91.96428656578064
153	78.78788113594055
154	73.24561476707458
155	66.28788113594055
156	87.5
157	77.3809552192688
158	89.13043737411499
159	83.87096524238586
160	73.33333492279053
161	62.12121248245239


==> figure/src/alfworld-gain.dat <==
step	gain
1	0.0208
2	0.0152
3	0.0000
4	0.0027
5	0.0000
6	0.0036
7	0.0072
8	0.0189
9	0.0035
10	0.0054
11	0.0000
12	0.0174
13	0.0000
14	0.0097
15	0.0108
16	0.0123
17	0.0115
18	0.0190
19	0.0361
20	0.0281
21	0.0260
22	0.0054
23	0.0053
24	0.0167
25	0.0115
26	0.0177
27	0.0078
28	0.0163
29	0.0193
30	0.0281
31	0.0071
32	0.0165
33	0.0088
34	0.0582
35	0.0272
36	0.0230
37	0.0488
38	0.0474
39	0.0289
40	0.0372
41	0.0298
42	0.0368
43	0.0333
44	0.0347
45	0.0456
46	0.0417
47	0.0260
48	0.0365
49	0.0191
50	0.0175
51	0.0556
52	0.0503
53	0.0217
54	0.0573
55	0.0564
56	0.0339
57	0.0561
58	0.0642
59	0.0447
60	0.0523
61	0.0408
62	0.0623
63	0.0851
64	0.0599
65	0.0737
66	0.0640
67	0.0521
68	0.1033
69	0.0295
70	0.0773
71	0.0599
72	0.0477
73	0.0570
74	0.0616
75	0.1094
76	0.0938
77	0.0720
78	0.0660
79	0.0799
80	0.0702
81	0.0842
82	0.0842
83	0.0773
84	0.0651
85	0.0938
86	0.0998
87	0.0807
88	0.1207
89	0.0737
90	0.0807
91	0.1172
92	0.1088
93	0.0885
94	0.0729
95	0.0868
96	0.1285
97	0.0895
98	0.1293
99	0.1241
100	0.1736
101	0.1007
102	0.1380
103	0.1198
104	0.1111
105	0.1224
106	0.0972
107	0.1406
108	0.1128
109	0.1536
110	0.1215
111	0.1858
112	0.2248
113	0.1868
114	0.1198
115	0.2127
116	0.1727
117	0.1927
118	0.1528
119	0.1545
120	0.2135
121	0.1719
122	0.2240
123	0.1901
124	0.1491
125	0.2674
126	0.1806
127	0.1797
128	0.2092
129	0.2079
130	0.1553
131	0.2665
132	0.2289
133	0.1939
134	0.2396
135	0.2702
136	0.2956
137	0.2816
138	0.2340
139	0.2708
140	0.2682
141	0.2535
142	0.3199
143	0.2700
144	0.2948
145	0.2947
146	0.3812
147	0.3307
148	0.3154
149	0.3352
150	0.3584
151	0.3223
152	0.3546
153	0.4299
154	0.3240
155	0.3343
156	0.3704
157	0.4222
158	0.4282
159	0.4428
160	0.3725
161	0.3074
162	0.4216
163	0.4231
164	0.4157
165	0.4365
166	0.4423
167	0.4156
168	0.4103
169	0.3722
170	0.4967
171	0.4498
172	0.4394
173	0.5502
174	0.5059
175	0.4754
176	0.3984
177	0.4452
178	0.4156
179	0.4154
180	0.4232
181	0.4567
182	0.3914
183	0.4577
184	0.5174
185	0.4378
186	0.4239
187	0.4950
188	0.5152
189	0.4009
190	0.6213
191	0.5573
192	0.4815
193	0.4558
194	0.4785
195	0.5253
196	0.4336
197	0.4044
198	0.4142
199	0.5027
200	0.5036
201	0.5423
202	0.5251
203	0.5155
204	0.4699
205	0.5776
206	0.4973
207	0.5201
208	0.5000
209	0.4788
210	0.4593
211	0.5191
212	0.5618
213	0.4583
214	0.4682
215	0.4836
216	0.5670
217	0.5364
218	0.5952
219	0.3635
220	0.5887
221	0.4370
222	0.5625
223	0.4574
224	0.5255
225	0.4241
226	0.6375
227	0.5271
228	0.6011
229	0.5603
230	0.5813
231	0.6337
232	0.5671
233	0.5913
234	0.4942
235	0.5417
236	0.6950
237	0.5873
238	0.5920
239	0.4825
240	0.5923
241	0.4560
242	0.5397
243	0.5190
244	0.5940
245	0.6937
246	0.4667
247	0.5086
248	0.6458
249	0.5718
250	0.5057
251	0.5687
252	0.4775
253	0.7247
254	0.6548
255	0.5068
256	0.5248
257	0.5000
258	0.6042
259	0.4667
260	0.5599
261	0.4948
262	0.4343
263	0.4914
264	0.6417
265	0.5617
266	0.5224
267	0.6875
268	0.7412
269	0.5417
270	0.6204
271	0.5385
272	0.6071
273	0.7679
274	0.5181
275	0.6398
276	0.7194
277	0.5710
278	0.5278
279	0.7241
280	0.5278
281	0.6797
282	0.6250
283	0.5215
284	0.5868
285	0.6786
286	0.6019
287	0.4714
288	0.5726
289	0.5417
290	0.5909
291	0.5067
292	0.5248
293	0.5911
294	0.4844
295	0.6419
296	0.4321
297	0.5476
298	0.6049
299	0.4433
300	0.6215
301	0.7292
302	0.7396
303	0.5637
304	0.6579
305	0.6863
306	0.5433
307	0.6313
308	0.5871
309	0.6374
310	0.6023
311	0.6449
312	0.5929
313	0.5873
314	0.6014
315	0.7222
316	0.6954
317	0.5660
318	0.6548
319	0.6515
320	0.3732
321	0.5471
322	0.5833
323	0.5577
324	0.5238
325	0.5517
326	0.4062
327	0.6579
328	0.6380
329	0.4615
330	0.5565
331	0.5161
332	0.5606
333	0.5000
334	0.4856
335	0.6056
336	0.4970
337	0.4292
338	0.5938
339	0.7049
340	0.5833
341	0.6508
342	0.7917
343	0.5603
344	0.5577
345	0.7576
346	0.6264
347	0.6404
348	0.6597
349	0.6983
350	0.7024
351	0.6667
352	0.5243
353	0.5444
354	0.5029
355	0.6122
356	0.8067
357	0.6522
358	0.6019
359	0.8478
360	0.5799
361	0.6488
362	0.5306
363	0.4529
364	0.5375
365	0.5567
366	0.6181
367	0.5804
368	0.4833
369	0.6700
370	0.6053
371	0.5556
372	0.5159
373	0.5750
374	0.3667
375	0.5972
376	0.6923
377	0.4035
378	0.4722
379	0.5250
380	0.6933
381	0.6250
382	0.7138
383	0.6917
384	0.5944
385	0.6548


==> figure/src/alfworld-pivot.dat <==
step	pivot
1	1.5173993110656738
2	1.848314642906189
3	2.232407331466675
4	1.5677655935287476
5	1.4882246255874634
6	1.7903225421905518
7	1.7978723049163818
8	1.67119562625885
9	1.439068078994751
10	1.400537610054016
11	1.495370388031006
12	1.7509057521820068
13	1.3885869979858398
14	1.971611738204956
15	1.9963767528533936
16	2.1373627185821533
17	1.5996376276016235
18	1.9528985023498535
19	1.6935484409332275
20	1.9418402910232544
21	1.6808511018753052
22	2.2140350341796875
23	2.600358486175537
24	2.5752687454223633
25	2.288194417953491
26	2.152329683303833
27	2.405797004699707
28	2.063368082046509
29	2.3510637283325195
30	2.4479167461395264
31	2.5528674125671387
32	2.285842180252075
33	2.766493082046509
34	2.2136523723602295
35	2.471052646636963
36	2.402482271194458
37	2.9513888359069824
38	2.795614004135132
39	2.4061403274536133
40	2.999122858047486
41	2.527193069458008
42	3.2578125
43	3.3736841678619385
44	3.26358699798584
45	3.045614004135132
46	2.9010417461395264
47	2.964912176132202
48	2.9184210300445557
49	2.807894706726074
50	3.6171875
51	3.133333444595337
52	3.569444417953491
53	3.116666555404663
54	3.1432292461395264
55	3.448784828186035
56	3.3576388359069824
57	3.5729167461395264
58	3.750868082046509
59	3.3029513359069824
60	3.671875
61	3.5173611640930176
62	3.5649123191833496
63	4.006140232086182
64	3.5234375
65	3.630701780319214
66	3.538194417953491
67	3.452256917953491
68	3.1875
69	3.761284828186035
70	3.714409828186035
71	3.999131917953491
72	3.4088542461395264
73	2.8454861640930176
74	3.413194417953491
75	3.644965171813965
76	3.227430582046509
77	3.659722328186035
78	3.5295138359069824
79	3.125438690185547
80	3.203993082046509
81	3.105034828186035
82	3.871527671813965
83	3.389756917953491
84	3.405381917953491
85	3.194444417953491
86	3.3810763359069824
87	3.1779513359069824
88	3.3802082538604736
89	3.5989582538604736
90	3.284722328186035
91	3.0989582538604736
92	3.0017361640930176
93	3.0017361640930176
94	3.514756917953491
95	3.2291667461395264
96	3.308159828186035
97	2.8967013359069824
98	3.404386043548584
99	2.936631917953491
100	3.223090171813965
101	3.1076388359069824
102	3.272569417953491
103	3.477430582046509
104	3.1901042461395264
105	3.414930582046509
106	3.155381917953491
107	3.2254385948181152
108	3.409722328186035
109	3.417543888092041
110	3.0329861640930176
111	3.4010417461395264
112	3.5292553901672363
113	3.40625
114	3.8845486640930176
115	3.5649123191833496
116	3.3342013359069824
117	3.359375
118	3.8464913368225098
119	3.7317707538604736
120	3.436842203140259
121	3.1877193450927734
122	3.871863842010498
123	3.3989362716674805
124	3.8072917461395264
125	3.5206093788146973
126	3.3463542461395264
127	3.069298267364502
128	3.464157819747925
129	3.63315224647522
130	4.16929817199707
131	3.868794441223145
132	3.9012680053710938
133	4.120567321777344
134	4.101648330688477
135	4.230072498321533
136	3.8865249156951904
137	4.310035705566406
138	4.668539524078369
139	4.59706974029541
140	4.94351863861084
141	4.904761791229248
142	5.194756507873535
143	5.4601850509643555
144	5.3351850509643555
145	6.362804889678955
146	5.918674468994141
147	5.8965864181518555
148	5.660569190979004
149	6.261316776275635
150	5.772286891937256
151	5.792145729064941
152	5.518410682678223
153	5.610000133514404
154	6.388888835906982
155	5.375968933105469
156	5.685184955596924
157	5.465174198150635
158	6.295044898986816
159	4.645237922668457
160	5.734741687774658
161	5.1583333015441895
162	5.0933332443237305
163	4.858974456787109
164	4.288461685180664
165	5.391025543212891
166	5.627450942993164
167	6.437793254852295
168	4.283854007720947
169	4.661538600921631


==> figure/src/alfworld-rir.dat <==
step	rir
1	2.0833
2	1.5152
3	0.0000
4	0.2717
5	0.0000
6	0.3623
7	0.7168
8	1.8939
9	0.3546
10	0.5435
11	0.0000
12	1.7399
13	0.0000
14	0.9690
15	1.0753
16	1.2281
17	1.1525
18	1.9022
19	3.6111
20	2.8070
21	2.6042
22	1.0753
23	0.5263
24	1.6667
25	1.1525
26	1.7730
27	0.7812
28	1.6304
29	1.9298
30	2.8070
31	1.0638
32	1.6493
33	0.8772
34	5.8160
35	2.7193
36	2.3050
37	4.8759
38	5.0877
39	2.8947
40	3.7234
41	3.5088
42	3.6842
43	3.3333
44	3.4722
45	5.0877
46	4.1667
47	2.6042
48	3.6458
49	2.1701
50	1.7544
51	5.5556
52	5.0347
53	2.9514
54	5.7292
55	5.9028
56	3.3854
57	5.6140
58	6.7708
59	4.4737
60	5.2305
61	4.0799
62	6.2281
63	8.8542
64	6.2500
65	7.3684
66	6.6667
67	5.5556
68	10.3299
69	3.2986
70	7.9861
71	5.9896
72	5.4687
73	5.7018
74	6.1632
75	10.9375
76	9.3750
77	7.2049
78	7.2049
79	8.3333
80	7.0175
81	8.4201
82	8.4201
83	7.9861
84	6.7708
85	9.3750
86	9.9826
87	8.3333
88	12.0660
89	7.3684
90	8.0729
91	11.7188
92	10.8772
93	8.8542
94	7.5521
95	8.9410
96	12.8472
97	9.2982
98	12.9340
99	12.4132
100	17.7083
101	10.0694
102	14.1493
103	11.9792
104	11.1111
105	12.2396
106	9.7222
107	14.0625
108	11.2847
109	15.3646
110	12.1528
111	18.5764
112	22.4826
113	18.9474
114	13.1944
115	21.5278
116	18.2292
117	19.2708
118	15.5382
119	16.1458
120	21.3542
121	17.4479
122	22.6562
123	19.3576
124	14.9123
125	26.7361
126	18.0556
127	17.9688
128	21.2766
129	21.1404
130	15.7895
131	26.6493
132	22.8947
133	19.3860
134	23.9583
135	27.0175
136	29.5614
137	28.8596
138	23.4043
139	27.3438
140	27.0833
141	25.6140
142	32.3477
143	26.9965
144	29.4803
145	29.4737
146	38.1206
147	33.0702
148	31.5412
149	33.5227
150	36.1111
151	32.2344
152	35.4630
153	42.9924
154	32.3970
155	33.4259
156	37.0370
157	42.2222
158	42.8161
159	44.2829
160	37.2490
161	30.7407
162	42.1569
163	42.6740
164	42.1456
165	43.6508
166	44.2308
167	41.5570
168	41.4530
169	37.2222
170	49.6711
171	45.4060
172	44.3723
173	55.0228
174	50.5869
175	47.5352
176	39.8374
177	44.5175
178	41.5570
179	41.5404
180	42.3246
181	45.6710
182	40.2778
183	46.5385
184	51.7361
185	43.7831
186	42.3851
187	50.9950
188	51.5152
189	40.0862
190	62.1345
191	55.7292
192	48.1481
193	45.5808
194	47.8495
195	52.5253
196	43.3594
197	40.4372
198	41.4179
199	50.2688
200	50.3623
201	54.2350
202	52.5132
203	53.2486
204	46.9945
205	57.7586
206	49.7268
207	52.0115
208	50.4167
209	47.8788
210	48.1481
211	51.9097
212	57.4713
213	45.8333
214	46.8182
215	48.3631
216	56.6993
217	53.6364
218	60.1190
219	36.3475
220	58.8652
221	43.7037
222	56.2500
223	45.7447
224	52.5510
225	42.4074
226	63.7500
227	52.7083
228	60.1064
229	56.0284
230	58.1250
231	63.3721
232	56.7073
233	59.1270
234	49.4186
235	54.1667
236	69.5000
237	58.7302
238	59.2014
239	48.2456
240	59.2342
241	45.6019
242	53.9683
243	51.9048
244	59.4017
245	69.3750
246	46.6667
247	50.8621
248	64.5833
249	57.1759
250	50.5682
251	56.8750
252	47.7477
253	72.4747
254	65.4762
255	50.6757
256	52.4775
257	50.0000
258	61.8056
259	46.6667
260	55.9896
261	49.4792
262	43.4343
263	49.1379
264	64.1667
265	57.0988
266	54.6748
267	69.6429
268	74.1228
269	54.1667
270	62.0370
271	53.8462
272	60.7143
273	76.7857
274	53.9855
275	67.2043
276	71.9444
277	57.0988
278	52.7778
279	72.4138
280	52.7778
281	67.9688
282	62.5000
283	55.3763
284	59.7222
285	67.8571
286	60.1852
287	50.0000
288	57.2581
289	54.1667
290	59.0909
291	50.6667
292	52.4775
293	59.1146
294	48.4375
295	64.1892
296	43.2099
297	54.7619
298	60.4938
299	44.3333
300	62.1528
301	72.9167
302	73.9583
303	56.3725
304	65.7895
305	68.6275
306	54.3333
307	63.1313
308	58.7121
309	63.7387
310	60.2273
311	64.4928
312	59.2949
313	58.7302
314	60.1449
315	72.2222
316	69.5402
317	56.5972
318	65.4762
319	65.1515
320	37.3188
321	54.7101
322	58.3333
323	57.0513
324	52.3810
325	55.1724
326	40.6250
327	65.7895
328	63.8021
329	46.1538
330	55.6452
331	51.6129
332	58.3333
333	53.3333
334	48.5632
335	63.8889
336	49.7024
337	42.9167
338	61.4583
339	70.4861
340	58.3333
341	66.6667
342	79.1667
343	56.0345
344	55.7692
345	75.7576
346	62.6437
347	64.0351
348	65.9722
349	69.8276
350	70.2381
351	66.6667
352	53.4722
353	54.4444
354	50.2874
355	65.0641
356	80.6667
357	65.2174
358	60.1852
359	84.7826
360	57.9861
361	64.8810
362	53.0556
363	45.2899
364	53.7500
365	55.6667
366	61.8056
367	58.0357
368	48.3333
369	67.0000
370	60.5263
371	55.5556
372	51.5873
373	57.5000
374	36.6667
375	59.7222
376	69.2308
377	41.6667
378	47.2222
379	52.5000
380	69.3333
381	62.5000
382	71.3768
383	69.1667
384	59.4444
385	67.8571


==> figure/src/dapo-gain.dat <==
step	gain
1	0.0080645158886909
2	0.0119047621265053
3	0.014957264997065
4	0.0347222238779068
5	0.0425531901419162
6	-0.0039682541973888
7	0.0855855867266655
8	0.0799999982118606
9	0.0697674453258514
10	0.0833333358168602
11	0.2016129046678543
12	0.1441441476345062
13	0.1190476194024086
14	0.0833333358168602
15	0.121621623635292
16	0.2000000029802322
17	0.1666666716337204
18	0.2000000029802322
19	0.1597222238779068
20	0.1333333402872085
21	0.2515723407268524
22	0.1474359035491943
23	0.1318407952785492
24	0.2704402506351471
25	0.1225490197539329
26	0.177595630288124
27	0.2487922757863998
28	0.2423076927661895
29	0.2578125
30	0.233333334326744
31	0.191314548254013
32	0.2244444489479065
33	0.2193486541509628
34	0.2238806039094925
35	0.203125
36	0.2121212184429168
37	0.2168674767017364
38	0.2489711940288543
39	0.2785087823867798
40	0.2115384638309478
41	0.1837606877088546
42	0.278138518333435
43	0.188446968793869
44	0.1880081295967102
45	0.2390350848436355
46	0.298353910446167
47	0.2550200819969177
48	0.2536764740943908
49	0.3277777731418609
50	0.3016431927680969
51	0.2708333432674408
52	0.1941056847572326
53	0.2510964870452881
54	0.216463416814804
55	0.1666666716337204
56	0.2182017564773559
57	0.2387387454509735
58	0.2599999904632568
59	0.2533783912658691
60	0.2560240924358368
61	0.3354978263378143
62	0.2033333331346511
63	0.2569444477558136
64	0.2303921580314636
65	0.2429718822240829
66	0.2370129823684692
67	0.1957831382751464
68	0.2246835380792617
69	0.1919831186532974
70	0.2347560971975326
71	0.2351598143577575
72	0.2736486494541168
73	0.2878787815570831
74	0.2828947305679321
75	0.1633771955966949
76	0.2858796417713165
77	0.2542735040187835
78	0.3175105452537536
79	0.3453947305679321
80	0.2532894611358642
81	0.3399122953414917
82	0.2927083373069763
83	0.2695473134517669
84	0.2794715464115143
85	0.2172995805740356
86	0.1891025602817535
87	0.2127192914485931
88	0.2748917639255523
89	0.3218750059604645
90	0.2088888883590698
91	0.2762556970119476
92	0.2255555540323257
93	0.2939189076423645
94	0.2763157784938812
95	0.2335526347160339
96	0.2088607549667358
97	0.2729166746139526
98	0.2828947305679321
99	0.2403846085071563
100	0.1687242835760116
101	0.2944444417953491
102	0.2417840361595153
103	0.328313261270523
104	0.259740263223648
105	0.3580246865749359
106	0.2638888955116272
107	0.296875
108	0.3012048304080963
109	0.2867965400218963
110	0.3106995820999145
111	0.25
112	0.3070776164531708
113	0.2710843384265899
114	0.2755555510520935
115	0.2402597367763519
116	0.2488262951374054
117	0.414682537317276
118	0.2403846085071563
119	0.2467948645353317
120	0.3143459856510162


==> figure/src/dapo-pivot.dat <==
step	pivot
1	0.3814102709293365
2	0.6149425506591797
3	0.5098039507865906
4	0.5352563858032227
5	0.5819672346115112
6	0.5685483813285828
7	0.5885416865348816
8	0.4326241016387939
9	0.4613095223903656
10	0.510606050491333
11	0.6959064602851868
12	0.5849999785423279
13	0.656862735748291
14	0.5154321193695068
15	0.8266128897666931
16	0.5132275223731995
17	0.3317901194095611
18	0.6377550959587097
19	0.4947089850902557
20	0.6525423526763916
21	0.5300546288490295
22	0.769345223903656
23	0.5307692289352417
24	0.6172839403152466
25	0.6653005480766296
26	0.6616666913032532
27	0.6000000238418579
28	0.4470899403095245
29	0.5542327761650085
30	0.5447530746459961
31	0.6172316670417786
32	0.5223214030265808
33	0.682539701461792
34	0.6276041865348816
35	0.5287356376647949
36	0.6744791865348816
37	0.5530303120613098
38	0.7347418069839478
39	0.5724637508392334
40	0.4933333396911621
41	0.578125
42	0.5307692289352417
43	0.739130437374115
44	0.6118420958518982
45	0.4752604067325592
46	0.5231481194496155
47	0.6901408433914185
48	0.4907407462596893
49	0.5603070259094238
50	0.5179487466812134
51	0.4511904716491699
52	0.5747548937797546
53	0.7387387156486511
54	0.6053921580314636
55	0.5300925970077515
56	0.7374429106712341
57	0.646118700504303
58	0.5281531810760498
59	0.5872395634651184
60	0.6021126508712769
61	0.5727699398994446
62	0.5959302186965942
63	0.5485231876373291
64	0.4939024448394775
65	0.5308641791343689
66	0.5144444704055786
67	0.5372806787490845
68	0.6402953863143921
69	0.5922619104385376
70	0.8012820482254028
71	0.6755555272102356
72	0.6899999976158142
73	0.6326754093170166
74	0.6235294342041016
75	0.5039682388305664
76	0.5071138143539429
77	0.6425438523292542
78	0.8322916626930237
79	0.643750011920929
80	0.7693089246749878
81	0.5714285969734192
82	0.693415641784668
83	0.7069288492202759
84	0.7107843160629272
85	0.6474359035491943
86	0.6754902005195618
87	0.5883533954620361
88	0.5842592716217041
89	0.7102272510528564
90	0.6004015803337097
91	0.7102272510528564
92	0.5552536249160767
93	0.6098484992980957
94	0.685606062412262
95	0.6107842922210693
96	0.6685606241226196
97	0.6979166865348816
98	0.688697338104248
99	0.639194130897522
100	0.6336996555328369
101	0.6203703880310059
102	0.6554307341575623
103	0.6867815852165222
104	0.6514337062835693
105	0.8214285969734192
106	0.7178030014038086
107	0.633152186870575
108	0.6811594367027283
109	0.5421456098556519
110	0.6107954382896423
111	0.7003745436668396
112	0.6456043720245361
113	0.6532257795333862
114	0.7789855003356934
115	0.665730357170105
116	0.6344085931777954
117	0.7571684718132019
118	0.6342105269432068
119	0.6730072498321533
120	0.6962365508079529
121	0.6722846627235413
122	0.643369197845459
123	0.5788530707359314
124	0.6507092118263245
125	0.696886420249939
126	0.7293906807899475
127	0.5685185194015503
128	0.6138888597488403
129	0.6382978558540344
130	0.633865237236023
131	0.5859929323196411
132	0.6023550629615784
133	0.5552631616592407
134	0.6783154010772705
135	0.5771276354789734
136	0.6268116235733032
137	0.6684587597846985
138	0.6431159377098083
139	0.4946808516979217
140	0.5670289993286133
141	0.6584249138832092
142	0.5663082599639893
143	0.5602836608886719
144	0.5606883764266968
145	0.5561403632164001
146	0.5666666626930237
147	0.585106372833252
148	0.5219298005104065
149	0.6146953701972961


==> figure/src/dapo-rir.dat <==
step	rir
1	0.80645158886909
2	1.19047621265053
3	1.4957264997065
4	3.47222238779068
5	4.2553190141916195
6	-0.39682541973887997
7	8.55855867266655
8	7.99999982118606
9	6.97674453258514
10	8.33333358168602
11	20.16129046678543
12	14.414414763450619
13	11.90476194024086
14	8.33333358168602
15	12.1621623635292
16	20.00000029802322
17	16.66666716337204
18	20.00000029802322
19	15.97222238779068
20	13.33333402872085
21	25.15723407268524
22	14.74359035491943
23	13.18407952785492
24	27.04402506351471
25	12.25490197539329
26	17.7595630288124
27	24.87922757863998
28	24.23076927661895
29	25.78125
30	23.3333334326744
31	19.1314548254013
32	22.44444489479065
33	21.93486541509628
34	22.38806039094925
35	20.3125
36	21.21212184429168
37	21.686747670173638
38	24.89711940288543
39	27.85087823867798
40	21.15384638309478
41	18.37606877088546
42	27.8138518333435
43	18.8446968793869
44	18.80081295967102
45	23.90350848436355
46	29.8353910446167
47	25.502008199691772
48	25.36764740943908
49	32.77777731418609
50	30.164319276809692
51	27.08333432674408
52	19.41056847572326
53	25.10964870452881
54	21.6463416814804
55	16.66666716337204
56	21.82017564773559
57	23.87387454509735
58	25.999999046325676
59	25.337839126586907
60	25.60240924358368
61	33.549782633781426
62	20.33333331346511
63	25.69444477558136
64	23.03921580314636
65	24.297188222408288
66	23.70129823684692
67	19.57831382751464
68	22.46835380792617
69	19.19831186532974
70	23.47560971975326
71	23.51598143577575
72	27.364864945411682
73	28.787878155708306
74	28.289473056793206
75	16.337719559669488
76	28.587964177131646
77	25.42735040187835
78	31.75105452537536
79	34.539473056793206
80	25.32894611358642
81	33.99122953414917
82	29.270833730697632
83	26.95473134517669
84	27.947154641151428
85	21.729958057403557
86	18.91025602817535
87	21.27192914485931
88	27.48917639255523
89	32.18750059604645
90	20.88888883590698
91	27.625569701194756
92	22.555555403232567
93	29.39189076423645
94	27.631577849388123
95	23.35526347160339
96	20.88607549667358
97	27.291667461395257
98	28.289473056793206
99	24.03846085071563
100	16.87242835760116
101	29.444444179534912
102	24.17840361595153
103	32.8313261270523
104	25.9740263223648
105	35.80246865749359
106	26.38888955116272
107	29.6875
108	30.12048304080963
109	28.67965400218963
110	31.069958209991448
111	25.0
112	30.707761645317078
113	27.10843384265899
114	27.55555510520935
115	24.02597367763519
116	24.88262951374054
117	41.4682537317276
118	24.03846085071563
119	24.67948645353317
120	31.434598565101616


==> figure/src/scienceworld-pivot.dat <==
step	pivot
1	2.2774510383605957
2	1.9847561120986936
3	1.7821969985961914
4	2.470930337905884
5	2.4597702026367188
6	2.664658546447754
7	2.365384578704834
8	3.2435896396636963
9	2.918604612350464
10	2.1067416667938232
11	4.0625
12	3.746875047683716
13	3.6305220127105713
14	3.6320223808288574
15	5.268314838409424
16	4.697318077087402
17	5.032771587371826
18	7.036231994628906
19	5.4472222328186035
20	5.86141300201416
21	5.812984466552734
22	5.898876190185547
23	5.53532600402832
24	5.560035705566406
25	4.482600688934326
26	7.992509365081787
27	6.310283660888672
28	7.282051086425781
29	7.451704502105713
30	7.449999809265137
31	6.166666507720947
32	6.498127460479736
33	6.679211616516113
34	8.389492988586426
35	7.240143299102783
36	6.984848499298096
37	7.900362491607666
38	6.176315784454346
39	7.477192878723144
40	8.64385986328125
41	7.171146869659424
42	6.609042644500732
43	9.312724113464355
44	6.562734127044678
45	6.520833492279053
46	8.031028747558594
47	6.715950012207031
48	7.849637508392334
49	7.588827610015869
50	8.743727684020996
51	7.934397220611572
52	8.221631050109863
53	8.18684196472168
54	8.261775016784668
55	7.783154010772705
56	6.974637508392334
57	8.919384002685547
58	8.549283027648926
59	8.560525894165039
60	9.117021560668944
61	8.984929084777832
62	7.318420886993408
63	8.051971435546875
64	9.408771514892578
65	8.362588882446289
66	8.44444465637207
67	9.636200904846191
68	8.76418399810791
69	7.967741966247559
70	8.695340156555176
71	9.007246017456056
72	8.009856224060059
73	9.2265625
74	8.749122619628906
75	11.108772277832031
76	8.480496406555176
77	8.898049354553223
78	9.47580623626709
79	7.39982271194458
80	9.726950645446776
81	9.945035934448242
82	8.920212745666504
83	7.646701335906982
84	8.34375
85	7.845486164093018
86	7.503508567810059
87	8.02517318725586
88	8.826241493225098
89	9.144737243652344
90	8.152482032775879
91	8.917543411254883
92	8.37368392944336
93	7.589409828186035
94	8.71453857421875
95	9.951754570007324
96	8.570921897888184
97	8.943548202514648
98	8.490350723266602
99	9.386841773986816
100	10.261775016784668
101	10.0377197265625
102	9.499122619628906
103	8.175347328186035
104	9.71491241455078
105	8.108156204223633
106	9.90070915222168
107	8.24131965637207
108	10.232975006103516
109	9.485087394714355
110	9.206597328186035
111	10.435088157653809
112	9.932456016540527
113	9.825520515441896
114	9.63771915435791
115	10.036458015441896
116	8.13888931274414
117	8.233333587646484
118	9.755208015441896
119	9.416666984558104
120	9.28211784362793
121	9.42641830444336
122	10.35243034362793
123	9.339473724365234
124	10.671929359436035
125	9.241228103637695
126	11.101754188537598
127	9.30555534362793
128	8.607894897460938
129	8.822807312011719
130	9.799479484558104
131	9.50985622406006
132	11.04298210144043
133	8.920175552368164
134	8.954385757446289
135	9.239473342895508
136	9.019298553466797
137	8.288530349731445
138	10.88652515411377
139	11.07638931274414
140	8.97743034362793
141	9.111979484558104
142	9.57280731201172
143	10.521929740905762
144	7.58680534362793
145	9.971052169799805
146	9.223684310913086
147	10.243794441223145
148	8.784210205078125
149	9.46267318725586
150	10.054386138916016
151	10.406140327453612
152	10.201754570007324
153	10.433159828186035
154	9.609042167663574
155	9.625
156	10.505263328552246
157	9.949122428894045
158	7.992831707000732
159	9.505208015441896
160	11.255208015441896
161	9.24305534362793
162	11.140625
163	10.09375
164	9.84548568725586
165	9.807291984558104
166	9.22829818725586
167	12.04079818725586
168	9.41315746307373
169	10.48581600189209
170	10.426215171813965
171	9.672806739807127
172	10.315789222717283
173	9.418439865112305
174	9.494680404663086
175	10.10614013671875
176	9.979166984558104
177	9.29513931274414
178	9.3359375
179	9.831560134887695
180	10.562280654907228
181	9.095745086669922
182	9.762280464172363
183	10.467543601989746
184	9.50607681274414
185	8.8732271194458
186	11.109375
187	10.58684253692627
188	9.29298210144043
189	10.31163215637207
190	8.83420181274414
191	10.688596725463867
192	9.120659828186035
193	10.117544174194336
194	10.082465171813965
195	9.078125
196	10.168420791625977
197	9.395833015441896
198	10.089409828186035
199	10.82986068725586
200	10.239473342895508
201	10.66489315032959
202	9.184895515441896
203	9.78211784362793
204	12.827193260192873
205	8.93576431274414
206	9.75607681274414
207	10.74392318725586
208	9.115248680114746
209	9.370659828186035
210	10.355902671813965
211	9.23859691619873
212	10.145833015441896
213	9.456597328186035
214	9.57180881500244
215	10.171099662780762
216	9.740350723266602
217	10.416666984558104
218	7.870967864990234
219	9.274560928344728
220	11.248208045959473
221	10.12673568725586
222	9.21788215637207
223	9.41232681274414
224	9.940603256225586
225	8.674479484558105
226	8.511284828186035
227	9.25173568725586
228	9.54298210144043
229	8.749122619628906
230	8.320921897888184
231	9.797368049621582
232	7.892982482910156
233	9.408771514892578
234	8.415780067443848
235	8.50173568725586
236	8.571052551269531
237	7.339409828186035
238	8.521052360534668
239	8.26388931274414
240	8.19298267364502
241	8.076315879821777
242	8.886284828186035
243	8.25614070892334
244	8.802631378173828
245	8.75086784362793
246	8.06423568725586
247	8.945921897888184
248	9.67361068725586
249	7.984375
250	8.895833015441895
251	8.78993034362793
252	8.152631759643555
253	9.192708015441896
254	8.957894325256348
255	8.158854484558105
256	8.50173568725586
257	10.216145515441896
258	9.190350532531738
259	7.3947367668151855
260	8.36228084564209
261	7.67274284362793
262	8.24392318725586
263	9.354166984558104
264	7.843085289001465
265	8.802083015441895
266	8.245659828186035
267	7.352631568908691
268	8.70138931274414
269	8.564035415649414
270	8.82118034362793
271	8.918402671813965
272	8.784210205078125
273	7.492021083831787
274	7.60850715637207
275	8.1201753616333
276	7.81315803527832
277	8.581579208374023
278	8.081579208374023
279	8.69444465637207
280	8.942708015441895
281	8.46788215637207
282	8.7517728805542
283	7.790350914001465
284	8.371930122375488
285	7.907894611358643
286	9.68836784362793
287	8.581579208374023
288	7.142361164093018
289	7.592198371887207
290	7.539473533630371
291	7.914912223815918
292	6.924731254577637
293	7.264184474945068
294	7.345613956451416
295	7.29736852645874
296	8.588768005371094
297	8.47048568725586
298	6.610815525054932
299	8.892105102539062
300	7.477192878723144
301	7.252604007720947
302	7.627192974090576
303	7.6353044509887695
304	8.524560928344727
305	7.515625
306	8.02517318725586
307	6.285590171813965
308	7.650173664093018
309	7.848404407501221
310	7.502631664276123
311	7.397368431091309
312	7.447048664093018
313	6.282455921173096
314	8.25607681274414
315	8.372395515441895
316	6.795138835906982
317	8.022644996643066
318	7.981382846832275
319	8.3421049118042
320	7.586879253387451
321	7.496491432189941
322	7.0491228103637695
323	9.028674125671388
324	7.123626232147217
325	8.02543830871582
326	8.125
327	7.248245716094971
328	8.629340171813965
329	9.508771896362305
330	8.382455825805664
331	7.209649085998535
332	9.178442001342772
333	7.432456016540527
334	7.5703125
335	8.888020515441895
336	8.427305221557617
337	7.599826335906982
338	7.25
339	9.051753997802734
340	7.74913215637207
341	8.473090171813965
342	8.070788383483887
343	8.23596477508545
344	8.173007011413574
345	9.50086784362793
346	7.714409828186035
347	8.575520515441895
348	7.769965171813965
349	8.191227912902832
350	8.546875
351	8.554964065551758
352	9.652777671813965
353	8.6875
354	8.55701732635498
355	6.7939066886901855
356	7.840351104736328
357	7.565412044525147
358	8.802083015441895
359	7.5
360	8.32899284362793
361	6.64149284362793
362	7.8578948974609375
363	8.619791984558105
364	8.461469650268555
365	7.87413215637207
366	8.63771915435791
367	8.980701446533203
368	8.385416984558105
369	7.006076335906982
370	6.604166507720947
371	7.856770992279053
372	7.652777671813965
373	7.928070068359375
374	9.37673568725586
375	6.909722328186035
376	9.332456588745115
377	8.71875
378	6.833333492279053
379	7.339473724365234
380	8.890625
381	7.365789413452148
382	8.07638931274414
383	7.612847328186035
384	6.867543697357178
385	5.818420886993408
386	7.21842098236084
387	7.324561595916748
388	8.368420600891113
389	7.067543983459473
390	8.03038215637207
391	8.097517967224121
392	7.746491432189941
393	6.732456207275391
394	5.965789318084717
395	7.869791507720947
396	7.410590171813965
397	6.814236164093018
398	7.234375
399	6.63975715637207
400	7.681423664093018
401	8.532456398010254
402	5.951388835906982
403	6.416666507720947
404	7.86631965637207
405	6.2833333015441895
406	7.238475322723389
407	6.78038215637207
408	5.755208492279053
409	4.769298076629639
410	6.589473724365234
411	6.996415615081787
412	7.683159828186035
413	6.712673664093018
414	8.041666984558105
415	7.33680534362793
416	7.034722328186035
417	6.971631050109863
418	7.064236164093018
419	8.213541984558105
420	6.519097328186035
421	7.21006965637207
422	8.054386138916016
423	6.480034828186035
424	8.338541984558105
425	7.763157844543457
426	6.84288215637207
427	7.024561405181885
428	8.117544174194336
429	6.14385986328125
430	6.2734375
431	7.551754474639893
432	6.714409828186035
433	5.924479007720947
434	7.082456111907959
435	6.937719345092773
436	8.35329818725586
437	6.579824447631836
438	7.571929931640625
439	7.963541507720947
440	6.951754570007324
441	7.265625
442	7.5546875
443	7.950520992279053
444	7.123684406280518
445	7.276041507720947
446	7.828070163726807
447	7.140070915222168
448	8.23611068725586
449	8.377604484558105
450	5.765625
451	7.700716972351074
452	7.254385948181152
453	6.642361164093018
454	8.13888931274414
455	6.54736852645874
456	6.571808338165283
457	5.882456302642822
458	7.182291507720947
459	6.5390625
460	8.307894706726074
461	7.922872543334961
462	6.876736164093018
463	8.176215171813965
464	6.934027671813965
465	6.660526275634766
466	7.520390033721924
467	6.726315975189209
468	7.6015625
469	6.651909828186035
470	6.622395992279053
471	8.023297309875488
472	8.25868034362793
473	7.645614147186279
474	6.507894515991211
475	7.658688068389893
476	7.342982292175293


==> figure/src/webshop-gain.dat <==
step gain
1 0.0276640076190233
2 -0.0149839185178279
3 -0.0195029247552156
4 0.0328161939978599
5 -0.0732299089431762
6 -0.0164628624916076
7 -0.0529465340077877
8 -0.036229483783245
9 -0.0070478725247085
10 -0.0503423660993576
11 -0.0423229560256004
12 0.0190979689359664
13 -0.0176819916814565
14 0.0204738564789295
15 0.0142268519848585
16 0.0270994827151298
17 0.0033510981593281
18 0.0355054996907711
19 0.0515178553760051
20 0.0153895271942019
21 0.0433058775961399
22 0.0014680310850962
23 0.0032017424236983
24 0.0833173692226409
25 0.0248098541051149
26 -0.000432489439845
27 -0.0173449609428644
28 0.0886095166206359
29 0.0111027443781495
30 0.0009232954471372
31 0.1175536885857582
32 -0.0059350775554776
33 0.0570281334221363
34 0.0173780489712953
35 0.0790244340896606
36 0.0412009805440902
37 0.0582786425948143
38 0.0309656858444213
39 0.0012031653895974
40 0.0870552435517311
41 0.0728888884186744
42 0.0039225728251039
43 0.0611161924898624
44 0.0957544595003128
45 0.1094297394156456
46 0.0433902293443679
47 0.0683114007115364
48 0.0864001512527465
49 0.0809672027826309
50 0.065445527434349
51 9.315718489233404e-05
52 0.0258804559707641
53 0.0211556274443864
54 0.2284722179174423
55 0.084212377667427
56 0.0558033026754856
57 0.0924163088202476
58 0.0510653406381607
59 0.01137400791049
60 0.0834968388080596
61 0.0919502973556518
62 0.1432550251483917
63 0.1520657539367675
64 0.0690426602959632
65 0.0977371484041214
66 0.0552164949476718
67 0.1033725067973136
68 0.1216257140040397
69 0.1114799529314041
70 0.0775955319404602
71 0.0673202648758888
72 0.1079656854271888
73 0.0423318333923816
74 0.0956052839756012
75 0.1649779826402664
76 0.1672941744327545
77 0.1686489880084991
78 0.1073575913906097
79 0.1123148128390312
80 0.1510891765356063
81 0.1263511627912521
82 0.0893657431006431
83 0.0738291144371032
84 0.1239980161190033
85 0.119779959321022
86 0.0978840887546539
87 0.0762838348746299
88 0.1206962019205093
89 0.1418925672769546
90 0.0837847217917442
91 0.0984629616141319
92 0.1590358465909958
93 0.0944463238120079
94 0.110342264175415
95 0.1418887823820114
96 0.1119564473628997
97 0.1850651651620865
98 0.091407410800457
99 0.0968108996748924
100 0.144686609506607
101 0.0529248379170894
102 0.1162084266543388
103 0.0870753973722457
104 0.1919009983539581
105 0.1214861124753952
106 0.1579149514436721
107 0.0917390137910842
108 0.0964701920747757
109 0.0775731652975082
110 0.1492190062999725
111 0.11452067643404
112 0.1622555255889892
113 0.093302845954895
114 0.1479673236608505
115 0.1234672591090202
116 0.1298454403877258
117 0.0960260406136512
118 0.1140672117471695
119 0.0702927932143211
120 0.1288830190896988
121 0.0769690573215484
122 0.1401182413101196
123 0.1044816747307777
124 0.0586160719394683
125 0.0866772159934043
126 0.1372817456722259
127 0.1422468423843383
128 0.0773682370781898
129 0.1225901842117309
130 0.186144009232521
131 0.0669337585568428
132 0.0973076894879341
133 0.1383352130651474
134 0.1633702516555786
135 0.1081574037671089
136 0.1147240996360778
137 0.1967261880636215
138 0.1160064712166786
139 0.1264260560274124
140 0.0836024284362793
141 0.1265053153038025
142 0.0583293661475181
143 0.1070243045687675
144 0.1250329911708831
145 0.0660885497927665
146 0.0826531425118446
147 0.1194778606295585
148 0.0621720664203166
149 0.1334704011678695
150 0.1481857597827911
151 0.1428664028644561
152 0.0917155742645263
153 0.1342136114835739
154 0.1054717227816581
155 0.0930995047092437
156 0.0885142534971237
157 0.1121001690626144
158 0.1043055579066276
159 0.0694931745529174
160 0.1380818337202072
161 0.0687891244888305
162 0.0939444452524185
163 0.1584155708551406
164 0.1372440457344055
165 0.0913507342338562
166 0.136840745806694
167 0.0811058357357978
168 0.1241518482565879
169 0.1506159007549286
170 0.1038873419165611
171 0.1127759739756584
172 0.0984375029802322
173 0.1289227157831192
174 0.1228425949811935
175 0.0976682305335998
176 0.149751991033554
177 0.1080018505454063
178 0.1427777707576751
179 0.1023326218128204
180 0.1345853805541992
181 0.1460897475481033
182 0.1379494667053222
183 0.1421452760696411
184 0.0807118043303489
185 0.1176929026842117
186 0.1065512299537658
187 0.0877880826592445
188 0.1714764982461929
189 0.122567631304264
190 0.1371449679136276
191 0.1500510573387146
192 0.1881036162376403
193 0.0949253216385841
194 0.0669901072978973
195 0.0670980662107467
196 0.1955678164958953
197 0.0854968503117561
198 0.1107460856437683
199 0.1236073076725006
200 0.1300769448280334
201 0.0823273807764053
202 0.0712869316339492
203 0.1583333313465118
204 0.0894504860043525
205 0.0823719650506973
206 0.1276936084032058
207 0.1004100516438484
208 0.0859742388129234
209 0.1098425909876823
210 0.0790466368198394
211 0.0833007842302322
212 0.1195091307163238
213 0.1043731719255447
214 0.1573298126459121
215 0.1874705404043197
216 0.0897926166653633
217 0.0063354698941111
218 0.0752938836812973
219 0.1541495770215988
220 0.1240734159946441
221 0.1016089767217636
222 0.086879625916481
223 0.1281831562519073
224 0.0854575186967849
225 0.1362320780754089
226 0.151302084326744
227 0.0733208954334259
228 0.0678998306393623
229 0.1426775604486465
230 0.1039452478289604
231 0.1194628253579139
232 0.0894105583429336
233 0.1535806804895401
234 0.0700961574912071
235 0.1358913332223892
236 0.1346928775310516
237 0.0633322298526763
238 0.079130120575428
239 0.1661135107278823
240 0.140561044216156
241 0.1408295333385467
242 0.1532441973686218
243 0.1119819805026054
244 0.0953893065452575
245 0.0664216801524162
246 0.084091879427433
247 0.1057367175817489
248 0.1117265298962593
249 0.1059638038277626
250 0.0954096019268035
251 0.0880912095308303
252 0.0599368698894977
253 0.1251918822526931
254 0.1041446179151535
255 0.159354493021965
256 0.0878851860761642
257 0.1389096230268478
258 0.2195517718791961
259 0.1428021788597107
260 0.0936816930770874
261 0.1229589357972145
262 0.1087442114949226
263 0.1402473896741867
264 0.0889316275715828
265 0.070894606411457
266 0.1048434078693389
267 0.089021161198616
268 0.1082107871770858
269 0.0782603546977043
270 0.0527048036456108
271 0.054652776569128
272 0.0909722223877906
273 0.1044154241681099
274 0.1373987793922424
275 0.0876401513814926
276 0.1320216059684753
277 0.1061173304915428
278 0.0980098620057106
279 0.1020176857709884
280 0.0953663811087608
281 0.1560105383396148
282 0.0967824086546897
283 0.0862133502960205
284 0.0821791887283325
285 0.1301635354757309
286 0.0755366161465644
287 0.1407840251922607
288 0.1421233117580413
289 0.051384549587965
290 0.1121858954429626
291 0.1593223959207534
292 0.1105244234204292
293 0.1020443588495254
294 0.1190479099750518
295 0.096838891506195
296 0.1127025485038757
297 0.0818591639399528
298 0.1333931386470794
299 0.0889054760336875
300 0.1283703744411468
301 0.1366965770721435
302 0.0805450305342674
303 0.0812970846891403
304 0.1141195893287658


==> figure/src/webshop-pivot.dat <==
step	pivot
1	1.5786516666412354
2	2.134615421295166
3	1.9481481313705444
4	2.266472816467285
5	2.652777671813965
6	2.6579456329345703
7	2.7397003173828125
8	3.126436710357666
9	2.997092962265014
10	3.7970588207244873
11	3.257662773132324
12	3.413888931274414
13	2.872159004211426
14	3.4866254329681396
15	2.9925925731658936
16	2.9459707736968994
17	3.90925931930542
18	4.132022380828857
19	2.925925970077514
20	2.9871795177459717
21	3.4861111640930176
22	2.8910984992980957
23	3.0892856121063232
24	3.5994317531585693
25	3.1470587253570557
26	2.6934523582458496
27	2.9078431129455566
28	2.479400634765625
29	2.592479705810547
30	1.8888888359069824
31	1.6551724672317505
32	2.027777671813965
33	1.6747967004776
34	1.7881525754928589
35	1.7916666269302368
36	1.7864583730697632
37	1.3734177350997925
38	1.364837408065796
39	1.6434599161148071
40	1.7144309282302856
41	1.6489583253860474
42	1.5573593378067017
43	1.1162551641464231
44	1.3368544578552246
45	1.1554054021835327
46	1.6997991800308228
47	1.4909909963607788
48	1.7111872434616089
49	1.5489583015441897
50	1.5326576232910156
51	1.3866666555404663
52	1.3829114437103271
53	1.1269230842590332
54	1.3486841917037964
55	1.3790650367736816
56	1.5416666269302368
57	1.3502252101898191
58	1.0193089246749878
59	1.1019736528396606
60	1.4578189849853516
61	1.0739436149597168
62	1.0576131343841553
63	1.521689534187317
64	1.3103070259094238
65	1.0181623697280884
66	1.4583333730697632
67	1.477450966835022
68	1.2488888502120972
69	1.4541666507720947
70	1.24465811252594
71	1.1666666269302368
72	1.397590398788452
73	1.428888916969299
74	1.1829267740249634
75	1.126068353652954
76	1.405063271522522
77	1.2416666746139526
78	1.0720164775848389
79	1.514957308769226
80	1.153292179107666
81	1.2177083492279053
82	1.3448275327682495
83	1.357456088066101
84	1.388235330581665
85	1.5803921222686768
86	1.389880895614624
87	1.340196132659912
88	1.5884146690368652
89	1.1255273818969729
90	1.2480158805847168
91	1.0905349254608154
92	1.2999999523162842
93	1.1512346267700195
94	1.1147059202194214
95	1.2366666793823242
96	1.168604612350464
97	0.8808139562606812
98	0.9512194991111756
99	0.9217479825019836


==> figure/src/webshop-rir.dat <==
step rir
1 25.531914830207818
2 22.98245579004287
3 21.05263173580169
4 25.443261861801147
5 19.50354576110839
6 21.73912972211837
7 21.863798797130578
8 22.2537875175476
9 18.26241165399551
10 21.18794322013855
11 21.52014672756195
12 22.40143418312072
13 19.54022943973541
14 25.98039209842682
15 26.018518209457397
16 26.647287607192986
17 26.74418687820434
18 25.47348439693451
19 30.62015473842621
20 24.52107220888137
21 28.00387740135193
22 30.0561785697937
23 22.89272099733352
24 31.60919547080993
25 27.08333432674408
26 23.73417764902115
27 26.93798542022705
28 31.800764799118042
29 28.514057397842407
30 27.17803120613098
31 34.99999940395355
32 29.263564944267266
33 29.16666567325592
34 30.487805604934692
35 28.71485948562622
36 30.49019575119018
37 32.47863352298736
38 26.274511218070977
39 24.70930218696594
40 34.73782837390899
41 34.99999940395355
42 25.77519416809082
43 32.01219439506531
44 32.51028954982757
45 37.15686202049255
46 30.321285128593438
47 28.39912176132202
48 33.67117047309875
49 32.93172717094421
50 35.17315983772278
51 27.540650963783257
52 25.416666269302368
53 30.44871687889099
54 49.06249940395355
55 33.22784900665283
56 29.279279708862298
57 34.2948704957962
58 30.68181872367859
59 24.27083402872085
60 32.59493708610534
61 36.96581125259399
62 39.33333456516266
63 35.75949370861053
64 37.70833313465118
65 36.70634925365448
66 31.64556920528412
67 33.54700803756714
68 40.06410241127014
69 35.47008633613586
70 33.5390955209732
71 31.372550129890442
72 36.07843220233917
73 34.85772311687469
74 34.156379103660576
75 42.88617968559265
76 44.77911591529846
77 45.67099511623382
78 34.49366986751556
79 37.44444549083709
80 39.80263173580169
81 40.02057611942291
82 34.35185253620147
83 38.92405033111572
84 39.16666805744171
85 39.419475197792046
86 38.58024775981903
87 37.92735040187835
88 37.0253175497055
89 41.66666567325592
90 34.47916805744171
91 40.44444561004638
92 43.21705400943756
93 33.33333432674408
94 35.31745970249176
95 44.91342008113861
96 35.80246865749359
97 47.73662686347961
98 35.77777743339538
99 37.7136766910553
100 37.82051205635071
101 29.70588207244873
102 35.61508059501648
103 30.95238208770752
104 46.30801677703857
105 41.14583432674408
106 41.66666567325592
107 40.04065096378326
108 39.02438879013061
109 30.104166269302368
110 42.27053225040436
111 38.92543911933899
112 40.77380895614624
113 32.21544623374939
114 40.29411673545837
115 37.79761791229248
116 38.15789520740509
117 38.33333253860473
118 32.09876418113708
119 33.78378450870514
120 40.25821685791015
121 28.27004194259643
122 41.32882952690124
123 36.213991045951836
124 29.36508059501648
125 33.64979028701782
126 36.14583313465118
127 36.60337626934051
128 30.34188151359558
129 36.03896200656891
130 45.06579041481018
131 30.021366477012627
132 35.25640964508056
133 37.38738596439361
134 38.18565309047699
135 35.22222340106964
136 36.93693578243255
137 39.48412835597992
138 34.246575832366936
139 35.91549396514892
140 31.979167461395257
141 36.39705777168274
142 33.92857015132904
143 35.20833253860473
144 36.14583313465118
145 29.223743081092827
146 34.15493071079254
147 33.99122953414917
148 30.78703582286834
149 38.15789520740509
150 43.54166686534881
151 37.77777850627899
152 30.164319276809692
153 41.431924700737
154 32.39436745643616
155 33.01687836647033
156 36.29385828971863
157 34.72222089767456
158 35.0210964679718
159 27.818626165390008
160 42.68018007278442
161 29.46009337902069
162 31.555554270744317
163 41.66666567325592
164 37.02380955219269
165 35.384616255760186
166 37.00000047683716
167 27.63713002204895
168 35.44444441795349
169 41.087964177131646
170 35.60605943202972
171 31.81818127632141
172 36.80555522441864
173 37.82051205635071
174 36.44444346427917
175 32.27699398994446
176 41.19047522544861
177 36.22222244739532
178 40.393519401550286
179 29.807692766189568
180 36.27451062202453
181 36.11111044883728
182 42.70833432674408
183 41.89189076423645
184 25.390625
185 33.21759402751922
186 33.33333432674408
187 30.876067280769348
188 38.07692229747772
189 33.33333432674408
190 37.24747598171234
191 35.29411852359772
192 45.53990662097931
193 32.060185074806206
194 26.826483011245728
195 26.26262605190277
196 42.15686321258545
197 28.652969002723687
198 34.61538553237915
199 34.93150770664215
200 35.58558523654938
201 30.119046568870537
202 27.17948853969574
203 37.43961453437805
204 25.84541141986847
205 35.9375
206 33.71212184429168
207 30.423280596733086
208 32.20339119434356
209 33.77777636051178
210 24.17695522308349
211 28.25520932674408
212 37.32876777648926
213 29.38596606254577
214 38.26290965080261
215 41.03535413742065
216 32.7625572681427
217 21.282051503658288
218 25.0
219 40.76923131942749
220 33.80952477455139
221 33.33333432674408
222 27.666667103767388
223 36.79487109184265
224 29.779410362243652
225 34.13978517055511
226 36.19791567325592
227 29.726368188858032
228 25.757575035095208
229 35.86497902870178
230 29.106280207633972
231 33.57843160629272
232 31.410256028175347
233 36.66666746139526
234 27.56410241127014
235 37.17948794364929
236 37.32394278049469
237 27.43055522441864
238 31.57894611358642
239 41.54040515422821
240 33.55263173580169
241 34.81735289096832
242 40.04975259304046
243 33.44594538211822
244 32.07070827484131
245 33.21759402751922
246 30.128204822540276
247 35.50724685192108
248 33.47701132297516
249 29.16666567325592
250 29.237288236618042
251 32.55208432674408
252 22.186146676540368
253 34.75877046585083
254 36.24338507652282
255 36.33333444595337
256 27.0000010728836
257 35.44776141643524
258 47.34848439693451
259 36.71171069145202
260 30.19125759601593
261 37.43961453437805
262 38.19444477558136
263 32.94270932674408
264 31.410256028175347
265 24.38725531101226
266 32.94871747493744
267 30.55555522441864
268 32.47548937797546
269 28.248587250709527
270 25.98870098590851
271 24.75490123033523
272 30.637255311012268
273 30.72139322757721
274 35.02824902534485
275 26.32275223731994
276 39.28571343421936
277 34.079602360725396
278 32.95454680919647
279 30.26960790157318
280 27.586206793785088
281 37.212643027305596
282 29.444444179534912
283 28.00925970077514
284 30.164319276809692
285 42.6075279712677
286 30.55555522441864
287 31.94444477558136
288 36.36363744735718
289 20.83333283662796
290 32.94871747493744
291 35.35353541374206
292 30.31609058380127
293 33.92857015132904
294 31.76328539848327
295 23.6666664481163
296 37.84722089767456
297 29.38596606254577
298 36.15023493766784
299 25.995025038719177
300 33.75000059604645
301 40.38461446762085
302 32.95454680919647
303 26.129943132400513
304 36.44067943096161

